Burning limits and the role of small scale turbulence in high Karlovitz number premixed flames

Premixed flames exhibit a progressive enhancement in burning rates with turbulence, with the ultimate limits governed by the onset of local extinctions. Piloted premixed burners have enabled access to turbulence far exceeding the theoretically predicted extinction limits, with the measured flame speeds still improving. This study explores the role of small scale turbulence on the burning rates of premixed flames using a piloted high Karlovitz number burner. Premixed CH$_4$-air mixtures with equivalence ratios ($\phi$) from 0.7--1.0, stabilized using a $\phi$-matched pilot flame, were subjected to increasing rms fluctuating velocities, $u'$, up to 36.0 m/s. The experimental setup enables a progressive increase in turbulent kinetic energy (TKE) at smaller scales, with the Kolmogorov scales reaching approximately 4 $\mu$m under the highest turbulence condition. Global consumption flame speeds, $S_\mathrm{T,GC}$, derived from the binarized Planar Laser-Induced Fluorescence (PLIF) imaging of OH radicals, scale with turbulent diffusivity, $\mathcal{D}_\mathrm{T}$. Further increases in $u'$, however, lead to a maximum and an eventual decline in flame speeds. The measured flame speeds exhibit a common scaling with the measured upstream $u'$. Assessments of the flame structure using CH-PLIF images further reveal progressive straining and extinction events with increasing $u'$ despite flames maintaining their flamelet-like appearance, suggesting that the observed limits derive from the increasing extinction propensity across the flame front. Finally, these findings are incorporated into a scaling relation accounting for the role of straining and extinctions in the observed flame-speed trends.

==> Manuscript_ArXiv/README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PROCI_LaTeX_42.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for consideration for publication in Volume 42 of the Proceedings of the Combustion Institute should be formatted exactly to this specification. Using this format, the maximum allowed paper length for technical content is eight pages, excluding the additional information on the unnumbered first page and the separate unnumbered References page. The main text begins at the top of page 1 (numbered) and must end by the end of page 8. References follow after page 8 on an unnumbered page and are not included in the page limit. If an additional two pages of technical content is requested, a justification must be provided to the Editors on the first unnumbered page.


Files included in this directory are:

README.txt         - This file.
PROCI_LaTeX_42.tex - LaTeX template.
PROCI_LaTeX.bib    - BibTeX-formatted references.
proci.bst          - Bibliography style file.
engine.png         - Sample figure file.
rho_T.jpg          - Sample figure file.
PROCI_LaTeX_41.pdf - The resulting pdf file. 

This template was originally developed for early Symposia and Proceedings. The efforts of numerous colleagues in the development of this template are gratefully acknoweldged. The template has been confirmed to be compatible with Overleaf. Contact Michael E. Mueller by email if there are any questions or problems:

Michael E. Mueller <muellerm@princeton.edu>
Editor, Proceedings of The Combustion Institute
Donald R. Dixon '69 and Elizabeth W. Dixon Professor of Mechanical and Aerospace Engineering
Princeton University
Princeton, NJ, USA

=================================================================== =================================================================== ===================================================================


==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PROCI_LaTeX_42.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for consideration for publication in Volume 42 of the Proceedings of the Combustion Institute should be formatted exactly to this specification. Using this format, the maximum allowed paper length for technical content is eight pages, excluding the additional information on the unnumbered first page and the separate unnumbered References page. The main text begins at the top of page 1 (numbered) and must end by the end of page 8. References follow after page 8 on an unnumbered page and are not included in the page limit. If an additional two pages of technical content is requested, a justification must be provided to the Editors on the first unnumbered page.


Files included in this directory are:

README.txt         - This file.
PROCI_LaTeX_42.tex - LaTeX template.
PROCI_LaTeX.bib    - BibTeX-formatted references.
proci.bst          - Bibliography style file.
engine.png         - Sample figure file.
rho_T.jpg          - Sample figure file.
PROCI_LaTeX_41.pdf - The resulting pdf file. 

This template was originally developed for early Symposia and Proceedings. The efforts of numerous colleagues in the development of this template are gratefully acknoweldged. The template has been confirmed to be compatible with Overleaf. Contact Michael E. Mueller by email if there are any questions or problems:

Michael E. Mueller <muellerm@princeton.edu>
Editor, Proceedings of The Combustion Institute
Donald R. Dixon '69 and Elizabeth W. Dixon Professor of Mechanical and Aerospace Engineering
Princeton University
Princeton, NJ, USA

=================================================================== =================================================================== ===================================================================

